A Population of Short-Period Variable Quasars from PTF as Supermassive Black Hole Binary Candidates

Supermassive black hole binaries (SMBHBs) at sub-parsec separations should be common in galactic nuclei, as a result of frequent galaxy mergers. Hydrodynamical simulations of circumbinary discs predict strong periodic modulation of the mass accretion rate on time-scales comparable to the orbital period of the binary. As a result, SMBHBs may be recognized by the periodic modulation of their brightness. We conducted a statistical search for periodic variability in a sample of 35,383 spectroscopically confirmed quasars in the photometric database of the Palomar Transient Factory (PTF). We analysed Lomb-Scargle periodograms and assessed the significance of our findings by modeling each individual quasar's variability as a damped random walk (DRW). We identified 50 quasars with significant periodicity beyond the DRW model, typically with short periods of a few hundred days. We find 33 of these to remain significant after a re-analysis of their periodograms including additional optical data from the intermediate-PTF and the Catalina Real-Time Transient Survey (CRTS). Assuming that the observed periods correspond to the redshifted orbital periods of SMBHBs, we conclude that our findings are consistent with a population of unequal-mass SMBHBs, with a typical mass ratio as low as q = M2/M1 ~ 0.01.

==> OneDayBins/.ignore/ghostscript.txt <==
/usr/local/bin/gs
